Prediction under Latent Subgroup Shifts with High-Dimensional Observations

We introduce a new approach to prediction in graphical models with latent-shift adaptation, i.e., where source and target environments differ in the distribution of an unobserved confounding latent variable. Previous work has shown that as long as "concept" and "proxy" variables with appropriate dependence are observed in the source environment, the latent-associated distributional changes can be identified, and target predictions adapted accurately. However, practical estimation methods do not scale well when the observations are complex and high-dimensional, even if the confounding latent is categorical. Here we build upon a recently proposed probabilistic unsupervised learning framework, the recognition-parametrised model (RPM), to recover low-dimensional, discrete latents from image observations. Applied to the problem of latent shifts, our novel form of RPM identifies causal latent structure in the source environment, and adapts properly to predict in the target. We demonstrate results in settings where predictor and proxy are high-dimensional images, a context to which previous methods fail to scale.

==> graphical_models/confounder_model.tikz <==

\usetikzlibrary{plotmarks}

\colorlet{axiscol}{black!50}
\colorlet{gridcol}{black!10}

\colorlet{rpmcol}{blue!80!black!70}
\colorlet{vqcol}{orange!80!black!70}
\colorlet{gsvqcol}{green!80!black!70}
\colorlet{gscol}{purple!80!black!70}

\begin{tikzpicture}[
    ticklabel/.style={font={\small\sf},text=axiscol},
    legend/.style={font={\small\sf},text=axiscol},
    confusion/.style={text width=2.3cm,align=center,inner sep=0pt},
    every mark/.add style={thick,scale=1}{}
    ]

% \begin{axis}[axis lines=middle,
%     axis line style={->},
%     x label style={at={(axis description cs:0.5,-0.1)},anchor=north},
%     y label style={at={(axis description cs:-0.1,.5)},rotate=90,anchor=south},
%     xlabel={$u$ unemployment},
%     ylabel={$\pi$ inflation}]
  % \begin{scope}[x={(15cm,0)}, y={(0,7.5cm)}]

  %   % \draw[thin,gridcol] (1.7,0) grid (2.4,1);

  %   % \draw[thick,axiscol] (1.7,0) -- (1.75,0)
  %   %   +(-135:1mm) -- +(45:1mm)
  %   %   ++(0.01,0)
  %   %   +(-135:1mm) -- +(45:1mm)
  %   %   ++(0,0) -- (2.4,0);

  %   % \draw[thick,axiscol] (1.7,0) -- (1.7,1);

  %   \node at (2.1,-0.05) [below,ticklabel] {entropy of the average posterior};
    
  %   \node at (1.625,0.5) [below,ticklabel,rotate=90] {accuracy};

  %   \node at (1.7,0) [below,ticklabel] {0};
  %   \foreach \x in {1.8,2.0,...,2.4} \node at (\x,0) [below,ticklabel] {\x};
  %   \foreach \y in {0,0.2,0.4,0.6,0.8,1.0} \node at (1.7,\y) [left,ticklabel] {\y};
    
    % \begin{axis}[
    %     axis lines=middle,
    %     axis line style={->},
    %     x label style={at={(axis description cs:0.5,-0.1)},anchor=north},
    %     y label style={at={(axis description cs:-0.1,.5)},rotate=90,anchor=south},
    %     xlabel={$u$ unemployment},
    %     ylabel={$\pi$ inflation}]
    % \end{axis}


    % \begin{scope}
    %   \clip (1.8,0) rectangle (2.4,1);
      
    %   \draw[rpmcol]
    %   plot[only marks,mark=o] file{figures/peer_supervision/entropy_vs_accuracy.rpm.train}
    %   plot[only marks,mark=*] file{figures/peer_supervision/entropy_vs_accuracy.rpm.test};

    %   \draw[vqcol]
    %   plot[only marks,mark=o] file{figures/peer_supervision/entropy_vs_accuracy.vq.train}
    %   plot[only marks,mark=*] file{figures/peer_supervision/entropy_vs_accuracy.vq.test};

    %   \draw[gsvqcol]
    %   plot[only marks,mark=o] file{figures/peer_supervision/entropy_vs_accuracy.gsvq.train}
    %   plot[only marks,mark=*] file{figures/peer_supervision/entropy_vs_accuracy.gsvq.test};

    %   \draw[gscol]
    %   plot[only marks,mark=o] file{figures/peer_supervision/entropy_vs_accuracy.gs.train}
    %   plot[only marks,mark=*] file{figures/peer_supervision/entropy_vs_accuracy.gs.test};
    % \end{scope}


    % \begin{scope}[shift={(1.7,0)}]
    %   \clip (-0.1,0) rectangle (0.2,1);
    %   \draw[orange!80!black!70]
    %   plot[only marks,mark=o] file{figures/peer_supervision/entropy_vs_accuracy.vq.train}
    %   plot[only marks,mark=*] file{figures/peer_supervision/entropy_vs_accuracy.vq.test};
    % \end{scope}


    % \path plot[only marks,mark=o] coordinates{(1.72,0.95)} node[right,legend] {train}
    %       plot[only marks,mark=*] coordinates{(1.8,0.95)} node[right,legend] {test}
    %       plot[only marks,mark=*,every mark/.append style={rpmcol}] coordinates{(1.72,0.9)} node[right,legend] {RPM}
    %       plot[only marks,mark=*,every mark/.append style={vqcol}] coordinates{(1.72,0.85)} node[right,legend] {VQVAE}
    %       plot[only marks,mark=*,every mark/.append style={gsvqcol}] coordinates{(1.72,0.8)} node[right,legend] {GS-VQVAE}
    %       plot[only marks,mark=*,every mark/.append style={gscol}] coordinates{(1.72,0.75)} node[right,legend] {GS-VAE}
    %       ;



    % \node (rpm1 conf) at (2.1,1) [above = 1em,confusion]
    %       {\includegraphics[width=\linewidth,trim=100 50 200 50,clip]{figures/peer_supervision/rpm_9_test_confusion_matrix.png}}
    %       edge[->] (2.171,0.683);

    % \node (rpm2 conf) at (2.3,1) [above = 1em,confusion]
    %       {\includegraphics[width=\linewidth,trim=100 50 200 50,clip]{figures/peer_supervision/rpm_1_test_confusion_matrix.png}}
    %       edge[->] (2.303,0.965);


    % \node (gsvqvae conf) at (2.4,1) [below right = 0pt and 1em,confusion]
    %       {\includegraphics[width=\linewidth,trim=100 50 200 50,clip]{figures/peer_supervision/gsvqvae_0_test_confusion_matrix.png}}
    %       edge[->] (2.278,0.812);


    % \node (vqvae conf) [below = 1em of gsvqvae conf,confusion]
    %       {\includegraphics[width=\linewidth,trim=100 50 200 50,clip]{figures/peer_supervision/vqvae_9_test_confusion_matrix.png}}
    %       edge[->] (2.065,0.708);

    % \node (gsvae conf) [below = 1em of vqvae conf,confusion]
    %       {\includegraphics[width=\linewidth,trim=100 50 200 50,clip]{figures/peer_supervision/gs_7_test_confusion_matrix.png}}
    %       edge[->] (2.168,0.575);
          
    % \path[fit to node=rpm1 conf]
    %   (0.1,0) node[ticklabel] {0}
    %   (0.9,0) node[ticklabel] {9}
    %   (1,0.1) node[ticklabel] {9}
    %   (1,0.9) node[ticklabel] {0};

    % \path[fit to node=rpm2 conf]
    %   (0.1,0) node[ticklabel] {0}
    %   (0.9,0) node[ticklabel] {9}
    %   (1,0.1) node[ticklabel] {9}
    %   (1,0.9) node[ticklabel] {0};

    % \path[fit to node=gsvqvae conf]
    %   (0.1,0) node[ticklabel] {0}
    %   (0.9,0) node[ticklabel] {9}
    %   (1,0.1) node[ticklabel] {9}
    %   (1,0.9) node[ticklabel] {0};

    % \path[fit to node=vqvae conf]
    %   (0.1,0) node[ticklabel] {0}
    %   (0.9,0) node[ticklabel] {9}
    %   (1,0.1) node[ticklabel] {9}
    %   (1,0.9) node[ticklabel] {0};

    % \path[fit to node=gsvae conf]
    %   (0.1,0) node[ticklabel] {0}
    %   (0.9,0) node[ticklabel] {9}
    %   (0.5,0) node[below,ticklabel] {true digit}
    %   (1,0.1) node[ticklabel] {9}
    %   (1,0.9) node[ticklabel] {0}
    %   (1,0.5) node[below,rotate=90,ticklabel] {predicted digit};

  % \end{scope}
%  \end{axis}


  

%%   \includegraphics[width= 1 \linewidth, trim= 0cm 0cm 0cm 0cm, clip]{figures/peer_supervision/rpm_9_test_confusion_matrix.png}
%% \end{center}
%% RPM confusion matrix
%% \end{minipage}
%% \begin{minipage}{0.48\linewidth}
%% \begin{center}
%%   

\definegmnode{x1}(+1,+1.5) {graphmod obs, node var={\x_{1}}}
\definegmnode{x2}(+1,-1.5) {graphmod obs, node var={\x_{2}}}
\definegmnode{z} (-1,+0) {graphmod lat, node var={\z}}
\definegmnode{theta} (+2,+0) {graphmod lat, node var={\theta}}



%\definegmdefaultnodes{x1, x2,x3, latent} % ,wconc}

\definegmdefaultnodes{x1, x2, z}


\definegmgraph[genpeer][1][]{\defaultnodes[#1]
  \dedges[#1]{{z}{x1},{z}{x2}}
  }

  
\end{tikzpicture}



